HI Galaxy Signatures in the SARAO MeerKAT Galactic Plane Survey -- III. Unveiling the obscured part of the Vela Supercluster

We conducted a search for HI emission of the gas-rich galaxies in the Vela region ($260^{\circ} \leq \ell \leq 290^{\circ}, -2^{\circ} \leq b \leq 1^{\circ}$) to explore the Vela Supercluster (VSCL) at $V_\mathrm{hel} \sim 18000$ km s$^{-1}$, largely obscured by Galactic dust. Within the mostly RFI-free band ($250 < V_\mathrm{hel} < 25000$ km s$^{-1}$) of MeerKAT, the analysis focuses on $157$ hexagonally distributed pointings extracted from the SARAO MeerKAT Galactic Plane Survey located in the Vela region (Vela$-$SMGPS). These were combined into 10 contiguous mosaics, covering a ${\sim}90$ deg$^2$ area. Among the $843$ HI detected sources, 39 were previously discovered in the Parkes HIZOA survey ($V_\mathrm{hel} < 12000$ km s$^{-1}$; rms $\sim 6$ mJy beam$^{-1}$). With the improved rms level of the Vela$-$SMGPS, i.e., $0.29 - 0.56$ mJy beam$^{-1}$, our study unveils nearly 12 times more detections (471 candidates) in that same velocity range. We furthermore could identify $187$ galaxy candidates with an HI mass limit reaching $\log (M_{\rm HI}/\rm M_{\odot}) = 9.44$ in the VSCL velocity range $V_\mathrm{hel} \sim 19500 \pm 3500$ km s$^{-1}$. We find indications of two wall-like overdensities that confirm the original suspicion that these walls intersect at low latitudes around longitudes of $\ell \sim 272^{\circ} - 278^{\circ}$. We also find a strong signature most likely associated with the Hydra/Antlia extension and evidence of a previously unknown narrow filament at $V_\mathrm{hel} \sim 12000$ km s$^{-1}$. This paper demonstrates the efficiency of systematic HI surveys with the SKA precursor MeerKAT, even in the most obscured part of the Zone of Avoidance (ZOA).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
